On the suppression of giant planet formation around low-mass stars in clustered environments

Context: Current exoplanet formation studies tend to overlook the birth environment of stars in clustered environments. The effect of this environment on the planet-formation process, however, is important, especially in the earliest stage. Aims: We investigate the differences in planet populations forming in star-cluster environments through pebble accretion and compare these results with the planet formation around isolated stars. We try to provide potential signatures on the young planetary systems to guide future observation. Methods: We design and present a new planet population synthesis code for clustered environments. The planet formation model is based on pebble accretion and includes migration in the circumstellar disk. The disk's gas and dust are evolved in 1D simulations considering the effects of photo-evaporation of the nearby stars. Results: Planetary systems in a clustered environment are different than those born in isolation; the environmental effects are important for a wide range of observable parameters and the eventual architecture of the planetary systems. Planetary systems born in a clustered environment lack cold Jupiters compared to isolated planetary systems. This effect is more pronounced for low-mass stars ($\lesssim$0.2 $M_\odot$). On the other hand, planetary systems born in clusters show an excess of cold Neptune around these low-mass stars. Conclusions: In future observations, finding an excess of cold Neptunes and a lack of cold Jupiters could be used to constrain the birth environments of these planetary systems. Exploring the dependence of cold Jupiter's intrinsic occurrence rate on stellar mass provides insights into the birth environment of their proto-embryos.

==> native-names.txt <==
Shuo Huang 黄硕
Simon Portegies Zwart
Maite J. C. Wilhelm

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------


==> reply.txt <==
Dear editor and referee,

We thank the referee for their positive and constructive comments. We have addressed the issues raised by the referee and editor. See below.

Best regards,
Shuo Huang, Simon Portegies Zwart and Maite Wilhelm


> Report by referee 1:

> Here is my review of aa51051-24 by Huang et al. You may identify me to the authors.

> This paper describes results and analysis of numerical simulations of planet formation via accretion of pebbles and gas. Unlike many similar studies, this one examines the role of the star's environment, specifically the effects of external photoevaporation (EPE) of the disk gas by radiation from nearby massive stars.

> The authors conclude that EPE substantially influences the orbits and masses of planets that form. The importance of EPE varies with stellar mass, having the greatest effect for low-mass stars. The disks of these stars rapidly lose mass due to EPE, reducing the chance that giant planets will form compared to stars that form in isolation. The planetary orbital distribution is also affected because EPE changes the extent to which planets can migrate due to tidal interactions with the disk gas.

> To my knowledge the work is new and should be of interest to many readers. The methods appear to be sound, although more information is needed about the way the star cluster is modeled. The figures are mostly fine, with minor exceptions noted below. The paper includes a simple analytic model for the effect of EPE on planet formation that fits the results quite well. However, there are multiple places in the paper where the analysis is too limited or where the authors make claims that are not substantiated. There are also a number of terms that need to be defined or explained better. I give more details below together with other comments. Once these issues are addressed, I believe the paper will be suitable for publication.

> Specific comments:

> Section 2.1. The authors should give more details of the cluster simulations. What code was used? What physics was included? If multiple cluster simulations were performed, how much did the evolution vary?

We thank the referee for the clarification requests. Indeed, our original manuscript is not very clear about the codes and other details, as we always refer to Wilhelm et al. (2023), and Wilhelm et al. in prep. We agree it would be good to give an overview of the simulations. We added one par and modified the text accordingly. 

> Line 102 ``exert feedback'' - explain what this means.

We thank the referee for the comments. We agree this sentence is not clear and we have rephrased it. 

> Lines 112-113. The authors used a different turbulence model than the original cluster simulations but they did not recalculate the cluster evolution. These statements seem contradictory. Please clarify.

We agree this sentence is misleading. We simply remove this sentence for clarity. We actually calculate the cluster evolution consistently. What we try to say is: that the simulation method for cluster formation is similar to Wilhelm et al. 2023, but with slightly different initial conditions and a turbulent velocity field. The cluster evolution is recalculated. 

> Line 149. ``Peter Pan disks.'' Define this term for readers who are not familiar with it.

Thanks and addressed. 

> Equation 1. This is appropriate for the inner disk but not for the outer disk, especially when EPE is occurring. What do the authors actually use Eq 1 for in their model?

We thank the referee for pointing this out. Indeed, the approximation we used for the alpha disk is valid in the inner part of the disk (<10 au). The complete M_dot requires multiplying by a factor: (1-2*(2-\gamma)*\tilde{r}^(2-\gamma)/T). In our case, \gamma (power law index of the viscosity) is 1. So the factor is 1-2\tilde{r}/T. This factor is very close to unity when taking \tilde{r}=0.1 (taking r=10 au and characteristic radius R1=100 au). We have revised the corresponding sentence in the manuscript accordingly.

We use this term to calculate the planet's gas accretion rate at different positions in the disk. While the disk accretion rate is an approximation, we acknowledge this as a caveat at the end of Section 2.3.2.

> Same place. It would be helpful if the authors gave the surface density evolution equation that the model solves.

The gas transport equation we use follows the widely accepted formulations of Shakura & Sunyaev (1973) and Lynden-Bell & Pringle (1974). Additionally, our gas evolution module is adopted from Krumholz & Forbes (2015). We did not include the equation in our paper since it was not referenced later. However, if the referee feels it is necessary to present the equation, we are willing to include it. 

> Lines 200-201. How do the authors calculate the `` fraction of dust smaller than a_entr'' if only 2 dust sizes are used in the model?

We thank the referee for their feedback. The dust substruction model with EPE is based on Sellek et al. (2020), who simulated the two-population dust model to enable faster calculations. These two populations represent the dust size distribution. We have added a paragraph to explain the motivation behind using the two-population dust model and included a sentence to indicate the power law distribution of the dust sizes (p=3.5), in section 2.2.2.

> Equation 9: does the dP/dr term include the fact that PE can change the gas radial profile?

Yes. We calculate the dP/dr term simply using the resulting gas surface density profile. 

> Equation 13: note my comment above about whether Eq 1 is correct when calculating Mdot_g.

We thank the referee for mentioning this and we addressed it accordingly in the manuscript. 

> Eq 16: The use of a fixed disk radius for a given stellar mass may bias the results. In contrast, observed disks seem to have a wide range of radii. Also, what motivates the mass dependence of this equation. Please comment on these things.
> The use of a fixed disk-mass-to-stellar-mass ratio could also artificially affect the outcome.
> Lies 306-308. Do all planetary seeds form at the same time? Intuitively, one might expect seeds at larger distances to form later. The choice here may have an important effect on the outcome. Please comment on this.

We thank the referee for careful thinking. We answer the above three points together because they all refer to how we initialize the simulations (disks and planetesimals). We agree that different initializations of the disk and planetesimals can lead to different planet formation. We first add the reference after equation 16. We then emphasize the corresponding discussion in section 6.1 (third and last pars). 

> Fig 4: the yellow curves are hard to see. A darker color would be better.

We've changed the color map. Thanks. 

> Fig 4. How do the mass accretion rates onto the star compare with typically observed values?

We thank the referee for the question. Indeed, the model results need to be consistent with observation. We compare the stellar accretion rates in a different paper published earlier: Wilhelm & Portegies Zwart (2022). We add this point in the section par in section 4.1.

> Fig 5. The 0.5 My lifetime of the (dust and gas) disk around the 0.15 M_sun star seems very short. What fraction of observed stars with ages of 0.5 My have no disk?

We thank the referee for this good point. Most of the observed disks are not in the cluster environment. There is one proplyd in the Orion star-forming region: d203-506. It has an extremely short lifetime (~0.1 Myr). We mentioned this disk in the last part of section 4.2. Low-mass stars are also easier to be dynamically scattered to the outskirts of the cluster, with very few FUV and EUV photons received, these disks may be Peter Pan disks as mentioned in section 2. But certainly, the simulations have many shortcuts. Maybe different disk orientation also results in different disk evolution, which is not considered in this work. We add this point as a caveat in section 6.1.

> Lines 370-385. The initial disk mass of the 1.5 M_sun star is an order of magnitude higher than the 0.15 M_sun star. The EPE loss rate is also an order of magnitude higher. Yet the disk lifetimes in Fig 5 are very different. It would be helpful if the authors could provide a simple explanation for this apparent discrepancy.
>Same place. Mdot_EPE / Mstar is roughly the same for the 2 stars, yet the low-mass star loses its disk more quickly. Presumably the stellar mass accretion rate for the 0.15 M_sun star must be higher (as a function of stellar mass) than the 1.5 M_sun star. This may not be a good match for
observed disks. Please comment.

We thank the referee for their careful observation. We answer the above two questions together as they are referring to the same point but in different places in the manuscript. In the original Fig. 5, the x-axis was not displayed correctly. The initial radius of the high-mass disk is 140 au, but the plot only showed up to 100 au. When adjusting the x-axis range, the radius of the massive disk shrinks from 140 au to 50 au over 0.5 Myr. Using the initial gas profile (eq. 15) to compute the mass loss, it corresponds to a 50% reduction of the original disk mass. For the low-mass disk, the radius decreases from 50 au to 1 au over 0.5 Myr, resulting in a 90% mass loss. Although the fraction of disk mass lost is similar, the disk radius varies significantly because most of the disk mass is concentrated in the outer regions.

Additionally, we expect the disk around high-mass stars to extend more. As they have higher stellar accretion rates, more materials are transported to the outer disk as well through viscous processes. That may cause the disk radius for high-mass stars to shrink less.

For clarity reasons, we have replaced the original high-mass star with another massive star, with 0.88 solar masses but a factor of 2 higher EPE rate than the low-mass star (see fig. 3). This revised disk now shrinks from 110 au to 30 au over 1 Myr, which represents a 60% mass loss. Linear interpolation then shows that 30% of the disk mass is lost within 0.5 Myr. For comparison, the Mdot_EPE / Mstar for the low-mass star (0.15 solar masses) is approximately three times higher than that for the high-mass star (0.88 solar masses). This is consistent with our findings: the high-mass disk loses 30%, and multiplying this by 3 gives roughly 90%, which aligns with the mass loss observed in the low-mass disk over 0.5 Myr.

We again thank the referee for pointing this out.

> Line 394. Here and elsewhere the authors refer to ``rocky'' planets. Do they specifically model rock/ice ratios, or does rocky simply mean gas poor?

Thanks. Our model only considers the rock and the gas, we do not yet model other compositions. "Rocky" simply means gas-poor. We thank the referee for the suggestion and clarify the term accordingly.  

> Lines 398-403. It is clear the cluster environment gives a different outcome for the low-mass star, but it is unclear whether the environment makes much difference for high-mass stars. 

We thank the referee for their careful reading. We add one more sentence to say that there is not much difference in planet formation between massive stars in isolation and the cluster. 

> Same place. With the previous comment in mind, it would be useful to continue the evolution for the 1.5 M_sun star for longer. The authors could do this by keeping the Mdot_EPE value constant at the final value of the cluster simulation (roughly 10^-8 M_sun/y), or use a slowly declining value over time. Is the final orbit and mass of the planet similar to the isolated 1.5 M_sun star?
> Fig 5. Why is the simulation for the high-mass case stopped after 0.5 My given that the cluster simulation lasts for 2.5 My according to Fig 7 ? Is it because the star forms late?

We thank the referee for the suggestion and address both questions together. In the original figure, the simulation for the high-mass case was limited to 0.5 Myr due to the late formation of the star. This was indeed not the best example, and there are more suitable cases available. With the updated figure, which now extends the simulation to 1 Myr, some of the concerns have already been addressed.

As a planet grows to Jupiter mass, it can hardly migrate within the disk because it opens a deep gap \citep{KanagawaEtal2018}. As shown in the revised Fig. 5, the planets' orbits change by less than a factor of 2 during the second 0.5 Myr.

> Lines 428-9: The difference is actually quite small for stars above 0.4 M_sun.

We agree on the point. We have clarified the corresponding par. 

> Lines 429-430 ``This is consistent with Sect 4.1'' Consistent how?

We agree this sentence is confusing. We wanted to say it is consistent that low-mass systems have fewer giant planets. We simply remove this sentence to avoid confusion. 

> Section 4.2 and Fig 6: the authors should comment on the degree to which the 2 upper panels of Fig 6 agree or disagree with the observed distribution of exoplanets, and what are the reasons for differences. 

We thank the referee for asking. The goal of this paper is to study the effect of the star clustering environment, particularly external photoevaporation, on planet formation. Therefore, we focus on comparing simulations to simulations. We avoid directly comparing our simulations with observations to prevent the issue of comparing apples to oranges. Nevertheless, we have included a remark on the potential comparison with observations in the last par of section 4.2.

> Fig 6. Why did the authors include an outer distance boundary for the CJ and CN populations? Removing the planets at large distances may lead to a biased view of planet formation.

We thank the referee for the question. The addition of an outer distance boundary for the CJ and CN populations is primarily result-oriented. From Fig. 6, it is evident that the defined CN and CJ populations appear more distinct in isolation and the star clustering. Additionally, beyond this outer boundary, gravitational instability (GI) can be more effective in forming planets (as discussed in section 6.2), which is not modeled in our study. Our focus remains on planets formed by pebble accretion.

> Fig 7, left panels: the solid curves seem to be mislabeled.

We thank the referee for the comments. Although we don't agree the lines in the original figure are misplaced, we change the colors and hope it is clearer.

> Lines 500-511. The discussion here is rather misleading because they authors are examining the fraction of existing stars that will eventually form giant planets. This paragraph is basically just saying that giants only form around stars that form early.

We thank the referee for their comments. We in this par simply wanted to fully describe the figure without any explanations. We would like to remove it if it is misleading. 

> Lines 525-6. This conclusion would be more useful if the authors explained why the high-mass stars have more resilient disks despite higher FUV fluxes.

As explained above. We also change the figures, so this question may not apply. We also add several sentences in section 4.1 the second to the last par to explain the process. 

> Line 528: this needs to be reworded.

We thank the referee and it is now addressed.

> Lines 542-3 and Eqn 18. ``lower-mass stars have shorter disk lifetimes than higher-mass stars if they are in the same dense cluster environment''. But the previous sections showed that Mdot_EPE is higher for larger Mstar (and therefore larger Md). Mdot_g also scales with Mstar to a first approximation. This suggests that tau_disk should be roughly independent of Mstar.

We agree that massive stars on average have higher Mdot_epe than low-mass stars. But the detailed environment of different stars differs. Also, as shown in Fig. 8, Mdot_epe does not linearly increase with stellar mass in the cluster. That motivates us to simulate the cluster and do a planet population synthesis study. 

> Eqn 20. Given that T is a weak function of Mstar, it suggests that Sigma_p depends mainly on Sigma_g, right?

We agree that the dust drift process depends not much on the stellar mass.

> Fig 8 caption. The second sentence seems to be incorrect.

We thank the referee for the careful reading. Addressed.

> Fig 8: the analytic model seems to work quite well. It would be nice to know whether it is the change in tau_disk with Mstar, or the change in tau_cj with Mstar, that is the more important factor.

We thank the referee for their careful consideration. Indeed, tau_disk/tau_cj may obscure some details. But we can get the detailed information from the plot. It's important to note that tau_disk mostly scales with stellar mass. For example, if we focus on the tau_disk/tau_cj =1 line in Fig. 8, Mdot_epe=8e-9 at Mstar=0.08. Mdot_epe=4e-8 at Mstar=0.25. The planet formation process is more significant (compared to the massive star regime, right of the figure) in this regime as Mstar increases by factor 3, and Mdot_epe increases by factor 5. However, it still requires the cluster to evaporate the disk. Otherwise, giant planets can still form if a star is in isolation and the planet embryo is in preferred locations.

> Lines 575-6. `` the pebble isolation mass is smaller around low-mass stars because their disks are cooler.'' But planets form closer to low-mass stars than high-mass stars, so is the authors' statement correct?

We can do a simple analysis to demonstrate this point. Miso ~ Mstar * h^3. h ~ T^0.5 * Mstar^-0.5 * r^0.5 ~ Mstar^-3/8 * r^1/4 (using eq. 17). By fixing the orbital period/orbital frequency, r^3 ~ Mstar/Omega^2, we get Miso ~ Mstar^1/8. Pebble isolation mass does depend on stellar mass, but not sensitively. However, KH contraction we used (eq. 10) has a power law of 4 on the planet's mass. So, the stellar mass dependence would be 1/2, which is considerably high. As the stellar mass increases by a factor of 10, the planet accretes three times faster.

> Lines 578. From Eq 11, the hydrodynamic flow rate decreases with increasing stellar mass. Is this a significant factor in the opposite direction, or is the KH time always more important?

We thank the referee for pointing this out. First, we don't agree that the hydrodynamic flow (eq.11) rate decreases with increasing stellar mass. Here Mdot_hill~h^-4 * Mp^4/3 * Mdot_disk. From the analysis of the above report, we have h ~ Mstar^-7/24. Mp~Miso~M^1/8. Then, Mdot_hill ~ Mstar^4/3 * Mdot_disk. With Mdot_disk positively correlated with the star mass, Mdot_hill increases positively with stellar mass as well. But we agree that KH contraction is not always important and we add this point in the next par.

> Lines 570-586. The authors mention multiple factors that contribute to the difference between isolated and cluster stars. They should discuss the relative importance of these factors.

We thank the referee for the point. Similar to one point above where the referee asks to quantify "tau_disk with Mstar, or the change in tau_cj with Mstar" which is more important. We address the point in the manuscript accordingly.


> Lines 601-4: how could this prediction be tested?

Observationally, it is not easy. Theoretically, we need to run another group of simulations. Or alternatively, by moving the dots in Fig. 8 above to have higher Mdot_epes, we can get fewer jupiter mass planets because stars are further from the tau_disk=tau_CJ line.

> Lines 615-618. Does a short timestep for the EPE really make a significant difference to the disk evolution and planet formation? Have the authors tested this, for example by sampling every 20 kyr instead?

We did not try to say a short timestep would make a significant difference. Our point is simple, shorter timestep will make each single calculation more precise. Since the average Mdot_epe does not change much after smoothing Mdot_epe over a longer timestep, the resulting planet population would not be different statistically. We weaken the original par. 

> Figure 9. At P=31.6 yr (a = 5 AU), the disks of the lowest-mass stars are borderline unstable. (Values of Q below about 1-2 are unstable according to numerical simulations). However, these stars have disks that extend to about 40 AU in the model used here. The outer parts of these disks will certainly have Q < 1, and will be unstable, substantially altering the disk evolution. The authors need to acknowledge this and comment on it.

We thank the referee for this point. Indeed, we agree the outer parts of the disk will be unstable. That is one of the reasons we set an outer boundary when choosing the planet population for detailed studies. One can mitigate the GI effect by choosing less massive disks. Then, the planet formation timescale would be longer, and the EPE effect on planet formation would be more obvious. Therefore, our conclusion that EPE reduces cold giant planet formation around low-mass stars is rather safe. 

> Lines 677-683. What is the relative importance of this effect compared with the fact that low-mass stars are less likely to form giant planets because they have low-mass disks?

We agree that low-mass stars are typically born with low-mass disks, which naturally leads to fewer giant planets forming around them compared to high-mass stars. Our point here is that the EPE effect can further reduce the formation of giant planets by an order of magnitude. We have polished the paragraph and hope the revised version is clearer.

> Lines 684-688. ``In contrast to planet formation around stars in isolation, our simulated planet population in star clusters exhibits a higher abundance of cold super-Earths and Neptunes. This is consistent with temporal microlensing observations, which suggest that cold Neptunes are prevalent.'' How do we know what environment the microlensing stars formed in?

We appreciate the referee's observation. The formation environment of the microlensing stars is not known, and similarly, the environments in which most exoplanet systems formed are also unclear. As mentioned in the fourth paragraph of the introduction, stellar clusters typically dissolve within about 100 Myr, whereas most exoplanet systems are several Gyr old, making their birth environments difficult to ascertain. Our intention was to highlight that the clustering environment of stars can facilitate the formation of cold, low-mass planets around low-mass stars. We have revised the paragraph to clarify this point.

> Line 867 ``pebble budges'' - please define this.

We thank the referee and it is addressed. 
